Hydra: Brokering Cloud and HPC Resources to Support the Execution of Heterogeneous Workloads at Scale

Scientific discovery increasingly depends on middleware that enables the execution of heterogeneous workflows on heterogeneous platforms One of the main challenges is to design software components that integrate within the existing ecosystem to enable scale and performance across cloud and high-performance computing HPC platforms Researchers are met with a varied computing landscape which includes services available on commercial cloud platforms data and network capabilities specifically designed for scientific discovery on government-sponsored cloud platforms and scale and performance on HPC platforms We present Hydra an intra cross-cloud HPC brokering system capable of concurrently acquiring resources from commercial private cloud and HPC platforms and managing the execution of heterogeneous workflow applications on those resources This paper offers four main contributions (1) the design of brokering capabilities in the presence of task platform resource and middleware heterogeneity; (2) a reference implementation of that design with Hydra; (3) an experimental characterization of Hydra s overheads and strong weak scaling with heterogeneous workloads and platforms and, (4) the implementation of a workflow that models sea rise with Hydra and its scaling on cloud and HPC platforms

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

